Origin Pilot: a Quantum Operating System for Effecient Usage of Quantum Resources

The operating system is designed to manage the hardware and software resources of a computer. With the development of quantum computing, the management of quantum resources and cooperation between quantum systems and other computing resources (e.g. CPU, GPU and FPGA etc.) become the key challenge for the application of quantum computing to solve real world problems. In this paper we propose a quantum operating system, Origin Pilot. Origin Pilot includes the module of quantum task scheduling, quantum resource management, quantum program compilation and qubits' automatic calibration. With these modules, Origin Pilot can manage the quantum computing resources and solve the multi-quantum processor scheduling problem. It can also allow the parallel execution of multiple quantum programs and calibrate the quantum resource effectively. Thus, the performance of resources is guaranteed and the resource utilization is improved. By comparing the results with and without Origin Pilot, we evaluate the impact on a quantum circuit's fidelity of qubits mapping algorithm. We also evaluate the effectiveness of automatic calibration and parallel execution of multi-quantum processors. Finally, Origin Pilot can be easily customized for hybrid computing resources.

==> Comments.txt <==
1. 文章的内容显得有些空洞，主要是一些内容在反复说。整体来看缺少两大部分：related works以及实验部分。好的实验一般都是需要提供一些实验数据来说明所提出方法或者架构的优点。

2. 既然文章讲到了QOS的实现，不仅仅需要给出系统的框架，还需要给出具体的实现。比如，设备监控是怎么做的？是定时去轮询设备信息还是以什么样的方式？另外，校准工作是如何做的？需要调哪些参数？校准的目标是什么？采用什么算法进行校准？

==> Pilot_ Realisation of Quantum Operating System/Comments.txt <==
1. 文章的内容显得有些空洞，主要是一些内容在反复说。整体来看缺少两大部分：related works以及实验部分。好的实验一般都是需要提供一些实验数据来说明所提出方法或者架构的优点。

2. 既然文章讲到了QOS的实现，不仅仅需要给出系统的框架，还需要给出具体的实现。比如，设备监控是怎么做的？是定时去轮询设备信息还是以什么样的方式？另外，校准工作是如何做的？需要调哪些参数？校准的目标是什么？采用什么算法进行校准？
